An H-alpha survey of the host environments of 77 type IIn supernovae within z<0.02

Type IIn supernovae (SNe\,IIn) are an uncommon and highly heterogeneous class of SN where the SN ejecta interact with pre-existing circumstellar media (CSM). Previous studies have found a mass ladder in terms of the association of the SN location with H$\alpha$ emission and the progenitor masses of SN classes. In this paper, we present the largest environmental study of SNe\,IIn. We analyse the H$\alpha$ environments of 77 type IIn supernovae using continuum subtracted H$\alpha$ images. We use the pixel statistics technique, normalised cumulative ranking (NCR), to associate SN pixels with H$\alpha$ emission. We find that our 77 SNe\,IIn do not follow the H$\alpha$ emission. This is not consistent with the proposed progenitors of SNe\,IIn, luminous blue variables (LBVs) as LBVs are high mass stars that undergo dramatic episodic mass loss. However, a subset of the NCR values follow the H$\alpha$ emission, suggesting a population of high mass progenitors. This suggests there may be multiple progenitor paths with $\sim$60\% having non-zero NCR values with a distribution consistent with high mass progenitors such as LBVs and $\sim$40\% of these SNe not being associated with H$\alpha$ emission. We discuss the possible progenitor routes of SNe\,IIn, especially for the zero NCR value population. We also investigate the radial distribution of the SNe in their hosts in terms of H$\alpha$ and $r'$-band flux.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
